Understanding the spatial variation of \ion{Mg}{II} and ionizing photon escape in a local LyC leaker

Ionizing photons must have escaped from high-redshift galaxies, but the neutral high-redshift intergalactic medium makes it unlikely to directly detect these photons during the Epoch of Reionization. Indirect methods of studying ionizing photon escape fractions present a way to infer how the first galaxies may have reionized the universe. Here, we use HET/LRS2 observations of J0919+4906, a confirmed z$\approx$0.4 emitter of ionizing photons to achieve spatially resolved (12.5 kpc in diameter) spectroscopy of \ion{Mg}{II}$\lambda2796$, \ion{Mg}{II}$\lambda2803$, [\ion{O}{II}]$\lambda\lambda3727,3729$ , [\ion{Ne}{III}]$\lambda3869$, H$\gamma$, [\ion{O}{III}]$\lambda4363$, H$\beta$, [\ion{O}{III}]$\lambda4959$, [\ion{O}{III}]$\lambda5007$, and H$\alpha$. From these data we measure \ion{Mg}{II} emission, which is a promising indirect tracer of ionizing photons, along with nebular ionization and dust attenuation in multiple spatially-resolved apertures. We find that J0919+4906 has significant spatial variation in its \ion{Mg}{II} escape and thus ionizing photon escape fraction. Combining our observations with photoionization models, we find that the regions with the largest relative \ion{Mg}{II} emission and \ion{Mg}{II} escape fractions have the highest ionization and lowest dust attenuation. Some regions have an escape fraction that matches that required by models to reionize the early universe, while other regions do not. We observe a factor of 36 spatial variation in the inferred LyC escape fraction, which is similar to recently observed statistical samples of indirect tracers of ionizing photon escape fractions. These observations suggest that spatial variations in neutral gas properties lead to large variations in the measured LyC escape fractions. Our results suggest that single sightline observations may not trace the volume-averaged escape fraction of ionizing photons.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
